GRANDProto300: status, science case, and prospects

GRANDProto300, the mid-scale prototype of the GRAND experiment, is a planned radio array of 300 antennas over $200\, \rm km^{2}$ that will be deployed in the radio-quiet location of Xiao Dushan (China) by $\sim 2026$. The array will act as a test bench for the GRAND experiment and aim to achieve autonomous radio-detection and reconstructions of very inclined air showers in a large-scale array. GRANDProto300 will detect ultra-high-energy cosmic rays in the energy range $10^{16.5}-10^{18}\, \rm eV$ at a rate comparable to Auger. GRANDProto300 could also contain a ground particle array that would validate the performances of the radio detectors. We discuss the current status of the detector commissioning and the rich science case made possible by GRANDProto300, which covers the study of the Galactic-to-extragalactic transition, fast radio bursts and ultra-high-energy gamma-rays.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

